Apparent disk-mass reduction and planetesimal formation in gravitationally unstable disks in Class 0/I YSOs

We investigate the dust structure of gravitationally unstable disks undergoing mass accretion from the envelope envisioning the application to Class 0/I young stellar objects (YSOs) We find that the dust disk quickly settles into a steady state and that, compared to a disk with interstellar medium (ISM) dust-to-gas mass ratio and micron-sized dust, the dust mass in the steady-state decreases by a factor of 1/2 to 1/3, and the dust thermal emission decreases by a factor of 1/3 to 1/5. The latter decrease is caused by dust depletion and opacity decrease owing to dust growth. Our results suggest that the masses of gravitationally unstable disks in the Class 0/I YSOs are underestimated by a factor of 1/3 to 1/5 when calculated from the dust thermal emission assuming an ISM dust-to-gas mass ratio and micron-sized dust opacity, and that a larger fraction of disks in Class 0/I YSOs is gravitationally unstable than was previously believed. We also investigate the orbital radius $r_{\rm P}$ within which planetesimals form via coagulation of porous dust aggregates and show that $r_{\rm P}$ becomes $\sim 20$ AU for a gravitationally unstable disk around a solar mass star. Because $r_{\rm P}$ increases as the gas surface density increases and a gravitationally unstable disk has a maximum gas surface density, $r_{\rm P}\sim 20$ AU is the theoretical maximum radius. We suggest that planetesimals formation in the Class 0/I phase is preferable to that in the Class II phase because large gas surface density is expected and large amount of dust is supplied by envelope-to-disk accretion.

==> abst.dat <==
We investigate the dust structure 
of gravitationally unstable disks undergoing mass accretion
from the envelope envisioning the application to Class 0/I 
young stellar objects (YSOs)
We find that the dust disk quickly settles into a steady state and that, 
compared to a disk with interstellar medium (ISM) dust-to-gas 
mass ratio and micron-sized dust,
the dust mass in the steady-state decreases by a factor of 1/2 to 1/3,
and the dust thermal emission decreases by a factor of 1/3 to 1/5.
The latter decrease is caused by dust depletion and
opacity decrease owing to dust growth.
Our results suggest that the masses of gravitationally unstable disks 
in the Class 0/I YSOs are underestimated by a factor of 1/3 to 1/5 
when calculated from the dust thermal emission
assuming an ISM dust-to-gas mass ratio and micron-sized dust opacity, 
and that a larger fraction of disks in Class 0/I YSOs
is gravitationally unstable than was previously believed.
We also investigate the orbital radius  $r_{\rm P}$ within
which planetesimals form and
show that $r_{\rm P}$ becomes $\sim 20$ AU for a gravitationally 
unstable disk around solar mass star.
Because $r_{\rm P}$ increases as the gas surface density 
increases and a gravitationally unstable disk has a 
maximum gas surface density,
$r_{\rm P}\sim 20$ AU is the theoretical maximum radius
for planetesimal formation.
We suggest that planetesimal formation in the Class 0/I phase 
is preferable to that in the Class II phase
because large amount of dust is supplied by envelope-to-disk accretion.

==> abst2.dat <==
 We investigate the dust structure of gravitationally unstable gas disks undergoing mass accretion from the envelope, envisioning application to Class 0/I YSOs. We compute evolution of the surface density and dust size by taking into account dust collisional growth and radial drift. We find that the dust disk quickly settles into the steady state and the dust mass in the steady-state disk decreases by a factor of 1/2 to 1/3, while the radiative flux of the dust thermal emission also decreases by a factor of 1/3 to 1/5, both compared to that for a disk with ISM dust-to-gas mass ratio and micron-sized dust. We suggest that the disk mass in the Class 0/I YSOs is underestimated by factor of 1/3 to 1/5 when it is calculated from the dust thermal emission assuming an ISM dust-to-gas mass ratio and micron-sized dust opacity, and that a larger fraction of the disks in Class 0/I YSOs is gravitationally unstable than previously considered. We derive an empirical formula for the disk-mass reduction rate, which can be used to test whether or not the disks observed in Class 0/I YSOs are gravitationally unstable. We also investigate the orbital radius of planetesimal formation $r_{\rm P}$ and show that $r_{\rm P}$ becomes $\sim 20$ AU. Because $r_{\rm P}$ increases as the gas surface density increases and a gravitationally unstable disk has a theoretical maximum gas surface density, $r_{\rm P}\sim 20$ AU is the theoretical maximum radius for planetesimal formation.
